Bath Dynamical Decoupling with a Quantum Channel

Bang-bang dynamical decoupling protects an open quantum system from decoherence due to its interaction with the surrounding bath/environment. In its standard form, this is achieved by strongly kicking the system with cycles of unitary operations, which average out the interaction Hamiltonian. In this paper, we generalize the notion of dynamical decoupling to repeated kicks with a quantum channel, which is applied to the bath. We derive necessary and sufficient conditions on the employed quantum channel and find that bath dynamical decoupling works if and only if the kick is ergodic. Furthermore, we study in which circumstances CPTP kicks on a mono-partite quantum system induce quantum Zeno dynamics with its Hamiltonian cancelled out. This does not require the ergodicity of the kicks, and the absence of decoherence-free subsystems is both necessary and sufficient. While the standard unitary dynamical decoupling is essentially the same as the quantum Zeno dynamics, our investigation implies that this is not true any more in the case of CPTP kicks. To derive our results, we prove some spectral properties of ergodic quantum channels, that might be of independent interest. Our approach establishes an enhanced and unified mathematical understanding of several recent experimental demonstrations and might form the basis of new dynamical decoupling schemes that harness environmental noise degrees of freedom.

==> DFSS_Error_Mono.csv <==
n,error
1,1.68294197
2,1.68294197
3,1.68294197
4,1.68294197
5,1.68294197
6,1.68294197
7,1.68294197
8,1.68294197
9,1.68294197
10,1.68294197
11,1.68294197
12,1.68294197
13,1.68294197
14,1.68294197
15,1.68294197
16,1.68294197
17,1.68294197
18,1.68294197
19,1.68294197
20,1.68294197
21,1.68294197
22,1.68294197
23,1.68294197
24,1.68294197
25,1.68294197
26,1.68294197
27,1.68294197
28,1.68294197
29,1.68294197
30,1.68294197
31,1.68294197
32,1.68294197
33,1.68294197
34,1.68294197
35,1.68294197
36,1.68294197
37,1.68294197
38,1.68294197
39,1.68294197
40,1.68294197
41,1.68294197
42,1.68294197
43,1.68294197
44,1.68294197
45,1.68294197
46,1.68294197
47,1.68294197
48,1.68294197
49,1.68294197
50,1.68294197
51,1.68294197
52,1.68294197
53,1.68294197
54,1.68294197
55,1.68294197
56,1.68294197
57,1.68294197
58,1.68294197
59,1.68294197
60,1.68294197
61,1.68294197
62,1.68294197
63,1.68294197
64,1.68294197
65,1.68294197
66,1.68294197
67,1.68294197
68,1.68294197
69,1.68294197
70,1.68294197
71,1.68294197
72,1.68294197
73,1.68294197
74,1.68294197
75,1.68294197
76,1.68294197
77,1.68294197
78,1.68294197
79,1.68294197
80,1.68294197
81,1.68294197
82,1.68294197
83,1.68294197
84,1.68294197
85,1.68294197
86,1.68294197
87,1.68294197
88,1.68294197
89,1.68294197
90,1.68294197
91,1.68294197
92,1.68294197
93,1.68294197
94,1.68294197
95,1.68294197
96,1.68294197
97,1.68294197
98,1.68294197
99,1.68294197
100,1.68294197

==> DFSS_Error_Mono_Rand.csv <==
n,error
1,1.044912756
2,0.73185782
3,0.650245575
4,0.615532838
5,0.597408551
6,0.586669473
7,0.579723296
8,0.574933699
9,0.571467791
10,0.568863857
11,0.566848093
12,0.565249085
13,0.563954666
14,0.562888694
15,0.561997868
16,0.561243885
17,0.56059859
18,0.560040878
19,0.559554649
20,0.559127435
21,0.558749444
22,0.558412889
23,0.558111511
24,0.557840225
25,0.557594861
26,0.557371973
27,0.557168685
28,0.556982587
29,0.556811637
30,0.556654103
31,0.556508501
32,0.556373553
33,0.556248157
34,0.556131355
35,0.556022309
36,0.555920287
37,0.555824646
38,0.555734814
39,0.555650289
40,0.555570621
41,0.555495411
42,0.555424301
43,0.55535697
44,0.555293129
45,0.555232519
46,0.555174903
47,0.555120068
48,0.555067821
49,0.555017985
50,0.554970399
51,0.554924917
52,0.554881403
53,0.554839735
54,0.554799798
55,0.554761489
56,0.55472471
57,0.554689374
58,0.554655397
59,0.554622704
60,0.554591224
61,0.554560892
62,0.554531646
63,0.554503431
64,0.554476192
65,0.55444988
66,0.55442445
67,0.554399858
68,0.554376065
69,0.554353031
70,0.554330721
71,0.554309103
72,0.554288145
73,0.554267816
74,0.554248091
75,0.554228942
76,0.554210344
77,0.554192275
78,0.554174712
79,0.554157634
80,0.554141022
81,0.554124858
82,0.554109123
83,0.5540938
84,0.554078874
85,0.55406433
86,0.554050153
87,0.55403633
88,0.554022847
89,0.554009693
90,0.553996855
91,0.553984323
92,0.553972085
93,0.553960132
94,0.553948453
95,0.55393704
96,0.553925883
97,0.553914974
98,0.553904305
99,0.553893868
100,0.553883655

==> DFSS_Purity_Bi.csv <==
n,P
1,0.586589095
2,0.586589095
3,0.586589095
4,0.586589095
5,0.586589095
6,0.586589095
7,0.586589095
8,0.586589095
9,0.586589095
10,0.586589095
11,0.586589095
12,0.586589095
13,0.586589095
14,0.586589095
15,0.586589095
16,0.586589095
17,0.586589095
18,0.586589095
19,0.586589095
20,0.586589095
21,0.586589095
22,0.586589095
23,0.586589095
24,0.586589095
25,0.586589095
26,0.586589095
27,0.586589095
28,0.586589095
29,0.586589095
30,0.586589095
31,0.586589095
32,0.586589095
33,0.586589095
34,0.586589095
35,0.586589095
36,0.586589095
37,0.586589095
38,0.586589095
39,0.586589095
40,0.586589095
41,0.586589095
42,0.586589095
43,0.586589095
44,0.586589095
45,0.586589095
46,0.586589095
47,0.586589095
48,0.586589095
49,0.586589095
50,0.586589095
51,0.586589095
52,0.586589095
53,0.586589095
54,0.586589095
55,0.586589095
56,0.586589095
57,0.586589095
58,0.586589095
59,0.586589095
60,0.586589095
61,0.586589095
62,0.586589095
63,0.586589095
64,0.586589095
65,0.586589095
66,0.586589095
67,0.586589095
68,0.586589095
69,0.586589095
70,0.586589095
71,0.586589095
72,0.586589095
73,0.586589095
74,0.586589095
75,0.586589095
76,0.586589095
77,0.586589095
78,0.586589095
79,0.586589095
80,0.586589095
81,0.586589095
82,0.586589095
83,0.586589095
84,0.586589095
85,0.586589095
86,0.586589095
87,0.586589095
88,0.586589095
89,0.586589095
90,0.586589095
91,0.586589095
92,0.586589095
93,0.586589095
94,0.586589095
95,0.586589095
96,0.586589095
97,0.586589095
98,0.586589095
99,0.586589095
100,0.586589095

==> DFSS_Purity_Bi_Rand.csv <==
n,P
1,0.625239258
2,0.752088369
3,0.800630079
4,0.826505
5,0.842614619
6,0.853616806
7,0.861610477
8,0.867682138
9,0.872451006
10,0.876295968
11,0.879461913
12,0.88211418
13,0.884368442
14,0.886308056
15,0.887994618
16,0.889474626
17,0.890783842
18,0.891950222
19,0.892995936
20,0.89393879
21,0.89479325
22,0.895571192
23,0.896282455
24,0.896935261
25,0.897536531
26,0.898092138
27,0.898607093
28,0.899085701
29,0.899531678
30,0.899948253
31,0.90033824
32,0.900704107
33,0.901048023
34,0.901371907
35,0.901677459
36,0.901966194
37,0.902239462
38,0.902498474
39,0.902744317
40,0.90297797
41,0.903200319
42,0.903412164
43,0.903614233
44,0.903807186
45,0.903991628
46,0.904168109
47,0.904337134
48,0.904499165
49,0.904654628
50,0.904803914
51,0.904947384
52,0.905085372
53,0.905218186
54,0.905346111
55,0.905469413
56,0.905588338
57,0.905703115
58,0.905813956
59,0.905921062
60,0.906024618
61,0.906124797
62,0.906221762
63,0.906315665
64,0.90640665
65,0.906494849
66,0.906580389
67,0.906663389
68,0.906743959
69,0.906822206
70,0.906898227
71,0.906972118
72,0.907043965
73,0.907113854
74,0.907181862
75,0.907248064
76,0.907312532
77,0.907375333
78,0.907436531
79,0.907496186
80,0.907554356
81,0.907611095
82,0.907666457
83,0.90772049
84,0.907773241
85,0.907824756
86,0.907875078
87,0.907924248
88,0.907972304
89,0.908019285
90,0.908065225
91,0.90811016
92,0.908154121
93,0.908197141
94,0.908239248
95,0.908280472
96,0.90832084
97,0.908360379
98,0.908399113
99,0.908437068
100,0.908474267

==> Dephasing_Error_Mono.csv <==
n,error
1,0.884107083
2,0.4512742
3,0.317467326
4,0.24625803
5,0.201500373
6,0.170637723
7,0.148028399
8,0.130736361
9,0.117076113
10,0.106008735
11,0.09685812
12,0.089164947
13,0.082606075
14,0.076947469
15,0.072015427
16,0.067678287
17,0.063834421
18,0.060404126
19,0.057324006
20,0.054543004
21,0.052019535
22,0.049719386
23,0.047614152
24,0.04568005
25,0.043897019
26,0.042248015
27,0.040718468
28,0.039295846
29,0.037969311
30,0.036729443
31,0.035568015
32,0.034477809
33,0.033452466
34,0.032486364
35,0.031574512
36,0.030712463
37,0.029896245
38,0.029122297
39,0.028387417
40,0.02768872
41,0.027023598
42,0.026389685
43,0.025784836
44,0.025207097
45,0.024654683
46,0.024125967
47,0.023619454
48,0.023133774
49,0.022667669
50,0.022219977
51,0.021789629
52,0.021375635
53,0.020977082
54,0.02059312
55,0.020222963
56,0.019865879
57,0.019521188
58,0.019188256
59,0.01886649
60,0.018555339
61,0.018254285
62,0.017962845
63,0.017680565
64,0.017407021
65,0.017141813
66,0.016884565
67,0.016634925
68,0.016392559
69,0.016157155
70,0.015928417
71,0.015706065
72,0.015489836
73,0.01527948
74,0.015074761
75,0.014875456
76,0.014681352
77,0.014492249
78,0.014307956
79,0.014128292
80,0.013953083
81,0.013782167
82,0.013615388
83,0.013452598
84,0.013293654
85,0.013138422
86,0.012986775
87,0.012838588
88,0.012693744
89,0.012552133
90,0.012413647
91,0.012278183
92,0.012145644
93,0.012015935
94,0.011888968
95,0.011764657
96,0.011642918
97,0.011523673
98,0.011406845
99,0.011292363
100,0.011180156

==> Dephasing_Purity_Bi.csv <==
n,P
1,0.586589095
2,0.586589095
3,0.586589095
4,0.586589095
5,0.586589095
6,0.586589095
7,0.586589095
8,0.586589095
9,0.586589095
10,0.586589095
11,0.586589095
12,0.586589095
13,0.586589095
14,0.586589095
15,0.586589095
16,0.586589095
17,0.586589095
18,0.586589095
19,0.586589095
20,0.586589095
21,0.586589095
22,0.586589095
23,0.586589095
24,0.586589095
25,0.586589095
26,0.586589095
27,0.586589095
28,0.586589095
29,0.586589095
30,0.586589095
31,0.586589095
32,0.586589095
33,0.586589095
34,0.586589095
35,0.586589095
36,0.586589095
37,0.586589095
38,0.586589095
39,0.586589095
40,0.586589095
41,0.586589095
42,0.586589095
43,0.586589095
44,0.586589095
45,0.586589095
46,0.586589095
47,0.586589095
48,0.586589095
49,0.586589095
50,0.586589095
51,0.586589095
52,0.586589095
53,0.586589095
54,0.586589095
55,0.586589095
56,0.586589095
57,0.586589095
58,0.586589095
59,0.586589095
60,0.586589095
61,0.586589095
62,0.586589095
63,0.586589095
64,0.586589095
65,0.586589095
66,0.586589095
67,0.586589095
68,0.586589095
69,0.586589095
70,0.586589095
71,0.586589095
72,0.586589095
73,0.586589095
74,0.586589095
75,0.586589095
76,0.586589095
77,0.586589095
78,0.586589095
79,0.586589095
80,0.586589095
81,0.586589095
82,0.586589095
83,0.586589095
84,0.586589095
85,0.586589095
86,0.586589095
87,0.586589095
88,0.586589095
89,0.586589095
90,0.586589095
91,0.586589095
92,0.586589095
93,0.586589095
94,0.586589095
95,0.586589095
96,0.586589095
97,0.586589095
98,0.586589095
99,0.586589095
100,0.586589095

==> Dephasing_Purity_Bi_Rand.csv <==
n,P
1,0.641925717
2,0.737047417
3,0.772768413
4,0.791823141
5,0.803714346
6,0.811853922
7,0.817779249
8,0.822287224
9,0.825832779
10,0.828694745
11,0.831053628
12,0.833031468
13,0.83471376
14,0.836162184
15,0.837422364
16,0.838528778
17,0.839507962
18,0.840380677
19,0.841163399
20,0.84186937
21,0.842509355
22,0.843092193
23,0.843625215
24,0.844114546
25,0.844565348
26,0.844982
27,0.845368242
28,0.845727287
29,0.846061909
30,0.846374519
31,0.84666722
32,0.846941856
33,0.847200049
34,0.847443233
35,0.84767268
36,0.847889522
37,0.84809477
38,0.84828933
39,0.848474016
40,0.84864956
41,0.848816626
42,0.848975812
43,0.849127664
44,0.849272677
45,0.849411303
46,0.849543955
47,0.849671011
48,0.849792818
49,0.849909694
50,0.850021933
51,0.850129805
52,0.850233561
53,0.850333432
54,0.850429632
55,0.850522359
56,0.850611799
57,0.850698123
58,0.850781491
59,0.850862053
60,0.850939947
61,0.851015305
62,0.851088248
63,0.85115889
64,0.851227339
65,0.851293694
66,0.851358052
67,0.8514205
68,0.851481123
69,0.851539998
70,0.851597202
71,0.851652803
72,0.851706869
73,0.851759461
74,0.85181064
75,0.851860462
76,0.85190898
77,0.851956244
78,0.852002303
79,0.852047202
80,0.852090984
81,0.85213369
82,0.852175361
83,0.852216032
84,0.852255739
85,0.852294516
86,0.852332397
87,0.85236941
88,0.852405586
89,0.852440953
90,0.852475537
91,0.852509365
92,0.852542461
93,0.852574848
94,0.85260655
95,0.852637586
96,0.852667979
97,0.852697748
98,0.852726912
99,0.852755489
100,0.852783497

==> Ergodic_Error_Mono.csv <==
n,error
1,0.942337513
2,0.488237235
3,0.343849891
4,0.266803448
5,0.218312125
6,0.184855631
7,0.160340864
8,0.141590801
9,0.126779486
10,0.114780633
11,0.104860973
12,0.096522233
13,0.089413824
14,0.083281825
15,0.077937767
16,0.073238804
17,0.069074683
18,0.065358937
19,0.0620228
20,0.059010892
21,0.056278113
22,0.053787358
23,0.051507825
24,0.049413728
25,0.047483316
26,0.045698112
27,0.04404232
28,0.042502357
29,0.041066476
30,0.039724467
31,0.038467415
32,0.037287496
33,0.036177823
34,0.035132301
35,0.034145523
36,0.033212673
37,0.032329446
38,0.031491985
39,0.030696822
40,0.029940832
41,0.029221187
42,0.02853533
43,0.027880934
44,0.027255882
45,0.026658245
46,0.026086257
47,0.025538302
48,0.025012895
49,0.024508673
50,0.024024381
51,0.023558858
52,0.023111034
53,0.02267992
54,0.022264596
55,0.021864212
56,0.021477974
57,0.021105146
58,0.020745041
59,0.02039702
60,0.020060484
61,0.019734873
62,0.019419665
63,0.019114368
64,0.018818522
65,0.018531695
66,0.01825348
67,0.017983496
68,0.017721383
69,0.017466801
70,0.01721943
71,0.016978969
72,0.016745131
73,0.016517646
74,0.01629626
75,0.016080731
76,0.015870828
77,0.015666334
78,0.015467044
79,0.01527276
80,0.015083296
81,0.014898476
82,0.014718131
83,0.0145421
84,0.014370229
85,0.014202374
86,0.014038395
87,0.01387816
88,0.013721541
89,0.013568418
90,0.013418675
91,0.013272201
92,0.013128891
93,0.012988642
94,0.012851358
95,0.012716946
96,0.012585316
97,0.012456384
98,0.012330066
99,0.012206285
100,0.012084964

==> Ergodic_Purity_Bi.csv <==
n,P
1,0.503953496
2,0.759323831
3,0.820133857
4,0.868546838
5,0.891448621
6,0.909320395
7,0.920801459
8,0.930748683
9,0.937642504
10,0.943974831
11,0.948571649
12,0.952955309
13,0.956238795
14,0.959452886
15,0.961915361
16,0.964372666
17,0.966287767
18,0.968227333
19,0.969759278
20,0.971329092
21,0.972582393
22,0.973878961
23,0.974923292
24,0.976012232
25,0.976895829
26,0.977823308
27,0.978580624
28,0.979380068
29,0.980036367
30,0.980732573
31,0.9813068
32,0.981918552
33,0.982425195
34,0.982966979
35,0.983417306
36,0.983900475
37,0.984303381
38,0.984736959
39,0.985099559
40,0.985490806
41,0.98581886
42,0.986173688
43,0.986471908
44,0.986795175
45,0.987067453
46,0.987363191
47,0.987612772
48,0.987884352
49,0.98811396
50,0.988364227
51,0.988576167
52,0.988807535
53,0.98900377
54,0.989218302
55,0.989400516
56,0.989599985
57,0.989769629
58,0.989955567
59,0.990113898
60,0.990287637
61,0.99043575
62,0.990598452
63,0.990737306
64,0.99088999
65,0.991020426
66,0.991163991
67,0.991286752
68,0.99142199
69,0.991537734
70,0.99166535
71,0.991774662
72,0.991895282
73,0.991998684
74,0.992112868
75,0.992210826
76,0.992319076
77,0.99241201
78,0.992514776
79,0.992603062
80,0.992700751
81,0.99278473
82,0.992877709
83,0.992957688
84,0.99304629
85,0.993122547
86,0.993207074
87,0.993279865
88,0.993360591
89,0.993430146
90,0.993507323
91,0.993573853
92,0.993647709
93,0.993711408
94,0.993782153
95,0.993843197
96,0.993911023
97,0.993969575
98,0.99403466
99,0.99409087
100,0.994153376
